SciAssess: Benchmarking LLM Proficiency in Scientific Literature Analysis

Recent breakthroughs in Large Language Models (LLMs) have revolutionized scientific literature analysis. However, existing benchmarks fail to adequately evaluate the proficiency of LLMs in this domain, particularly in scenarios requiring higher-level abilities beyond mere memorization and the handling of multimodal data. In response to this gap, we introduce SciAssess, a benchmark specifically designed for the comprehensive evaluation of LLMs in scientific literature analysis. It aims to thoroughly assess the efficacy of LLMs by evaluating their capabilities in Memorization (L1), Comprehension (L2), and Analysis \& Reasoning (L3). It encompasses a variety of tasks drawn from diverse scientific fields, including biology, chemistry, material, and medicine. To ensure the reliability of SciAssess, rigorous quality control measures have been implemented, ensuring accuracy, anonymization, and compliance with copyright standards. SciAssess evaluates 11 LLMs, highlighting their strengths and areas for improvement. We hope this evaluation supports the ongoing development of LLM applications in scientific literature analysis. SciAssess and its resources are available at \url{https://github.com/sci-assess/SciAssess}.

==> files/sci_assess.csv <==
Domain,Task,multimodal,Ability,Metric,GPT-4,GPT-3.5,Gemini,GPT-4_rank,GPT-3.5_rank,Gemini_rank,,,,,,,,,,,,
General Chemistry,MMLU High-School Chemistry,,L1,Accuracy,0.591,0.455,0.409,1,2,3,,,,,,,,,,,,
General Chemistry,MMLU College Chemistry,,L1,Accuracy,0.375,0.25,0.125,1,2,3,,,,,,,,,,,,
General Chemistry,Abstract2Title,,L2,Model-graded Score,0.99,0.397,0.885,1,3,2,,,,,,,,,,,,
General Chemistry,Question Extraction,,L2,Model-graded Score,4.638,5,3.895,2,1,3,,,,,,,,,,,,
General Chemistry,Balancing Equations,,L2,Accuracy,0.32,0.28,0.55,2,3,1,1.4,2.2,2.4,,,,,,,,,
Alloy Materials,Composition Extraction,TRUE,L2,Value Recall,0.879,0,0.458,1,3,2,,,,,,,,,,,,
Alloy Materials,Target Extraction,,L2,Accuracy,0.725,0.32,0.26,1,2,3,,,,,,,,,,,,
Alloy Materials,Treatment Sequence,,L2,Accuracy,0.521,0.667,0.625,3,1,2,,,,,,,,,,,,
Alloy Materials,Alloy Chart QA,TRUE,L2,Accuracy,0.4,0.267,0.333,1,3,2,,,,,,,,,,,,
Alloy Materials,Sample Differentiation,,L3,Accuracy,0.528,0.177,0.059,1,2,3,1.4,2.2,2.4,,,,,,,,,
Organic Materials,Electrolyte Solubility Data Extraction,TRUE,L2,Value Recall,0.365,0.393,0.39,3,1,2,,,,,,,,,,,,
Organic Materials,Electrolyte Table QA,TRUE,L2,Accuracy,0.163,0.14,0.233,2,3,1,,,,,,,,,,,,
Organic Materials,Reaction Mechanism QA,TRUE,L2,Accuracy,0.382,0.345,0.373,1,3,2,,,,,,,,,,,,
Organic Materials,Polymer Property Extraction,TRUE,L2,Value Recall,0.762,0.286,0.506,1,3,2,,,,,,,,,,,,
Organic Materials,Polymer Composition Extraction,TRUE,L2,Value Recall,0.667,0.333,0.007,1,2,3,,,,,,,,,,,,
Organic Materials,OLED Property Extraction,TRUE,L2,Value Recall,0.52,0.479,0.394,1,2,3,,,,,,,,,,,,
Organic Materials,Polymer Chart QA,TRUE,L2,Accuracy,0.667,0.333,0.007,1,2,3,1.428571429,2.285714286,2.285714286,,,,,,,,,
Drug Discovery,Affinity Data Extraction,TRUE,L2,Value Recall,0.274,0.359,0.175,2,1,3,,,,,,,,,,,,
Drug Discovery,Tag to Molecule,TRUE,L2,Accuracy,0,0,0,1,1,1,,,,,,,,,,,,
Drug Discovery,Target Extraction,,L2,Model-graded Score,0.8,0.1,0.575,1,2,3,,,,,,,,,,,,
Drug Discovery,Chart QA,TRUE,L2,Accuracy,0.4,0.333,0.4,1,2,1,,,,,,,,,,,,
Drug Discovery,Reaction QA,TRUE,L2,Accuracy,0.2,0,0.133,1,3,2,,,,,,,,,,,,
Drug Discovery,Molecule in Document,TRUE,L3,Accuracy,0,0.25,0.5,3,2,1,,,,,,,,,,,,
Drug Discovery,Markush to Molecule,TRUE,L3,Accuracy,0,0,0,1,1,1,1.428571429,1.714285714,1.714285714,,,,,,,,,
Biology,MedMCQA,,L2,Accuracy,0.274,0.359,0.175,2,1,3,,,,,,,,,,,,
Biology,GeneDisease Text Mining,,L2,Value Recall,0.274,0.154,0.321,2,3,1,,,,,,,,,,,,
Biology,CompDisease Recognition,,L2,Value Recall,0.463,0.224,0.336,1,3,2,,,,,,,,,,,,
Biology,ChartQA,TRUE,L2,Accuracy,0.333,0.4,0.4,2,1,1,1.75,2,1.75,,,,,,,,,
,,,,,,,,1.464285714,2.071428571,2.107142857,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,GPT-4_rank,GPT-3.5_rank,Gemini_rank,,,,
,,,,,,,,,,,,,,,L1,1,2,3,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,L2,1,3,2,,,,
,,,,,,,,,,,,,,,,2,1,3,,,,
,,,,,,,,,,,,,,,,2,3,1,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,3,1,2,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,3,1,2,,,,
,,,,,,,,,,,,,,,,2,3,1,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,2,1,3,,,,
,,,,,,,,,,,,,,,,1,1,1,,,,
,,,,,,,,,,,,,,,,1,2,3,,,,
,,,,,,,,,,,,,,,,1,2,1,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,2,1,3,,,,
,,,,,,,,,,,,,,,,2,3,1,,,,
,,,,,,,,,,,,,,,,1,3,2,,,,
,,,,,,,,,,,,,,,,2,1,1,,,,
,,,,,,,,,,,,,,,,1.47826087,2.130434783,2.086956522,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,L3,1,2,3,,,,
,,,,,,,,,,,,,,,,3,2,1,,,,
,,,,,,,,,,,,,,,,1,1,1,,,,
,,,,,,,,,,,,,,,,1.666666667,1.666666667,1.666666667,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,Multimodal,1,3,2
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,3,1,2
,,,,,,,,,,,,,,,,,,,,2,3,1
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,2,1,3
,,,,,,,,,,,,,,,,,,,,1,1,1
,,,,,,,,,,,,,,,,,,,,1,2,1
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,3,2,1
,,,,,,,,,,,,,,,,,,,,1,1,1
,,,,,,,,,,,,,,,,,,,,2,1,1
,,,,,,,,,,,,,,,,,,,,1.4375,2.0625,1.875
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,text,1,2,3
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,2,1,3
,,,,,,,,,,,,,,,,,,,,2,3,1
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,3,1,2
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,1,2,3
,,,,,,,,,,,,,,,,,,,,2,1,3
,,,,,,,,,,,,,,,,,,,,2,3,1
,,,,,,,,,,,,,,,,,,,,1,3,2
,,,,,,,,,,,,,,,,,,,,1.5,2.083333333,2.416666667
